On the Efficiency of Nash Equilibria in Aggregative Charging Games

Several works have recently suggested to model the problem of coordinating the charging needs of a fleet of electric vehicles as a game, and have proposed distributed algorithms to coordinate the vehicles towards a Nash equilibrium of such game. However, Nash equilibria have been shown to posses desirable system-level properties only in simplified cases. In this work, we use the concept of price of anarchy to analyze the inefficiency of Nash equilibria when compared to the social optimum solution. More precisely, we show that i) for linear price functions depending on all the charging instants, the price of anarchy converges to one as the population of vehicles grows; ii) for price functions that depend only on the instantaneous demand, the price of anarchy converges to one if the price function takes the form of a positive pure monomial; iii) for general classes of price functions, the asymptotic price of anarchy can be bounded. For finite populations, we additionaly provide a bound on the price of anarchy as a function of the number vehicles in the system. We support the theoretical findings by means of numerical simulations.

==> Submit folder/poa.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
at={(1.011111in,0.641667in)},
scale only axis,
xmin=0,
xmax=153,
xmajorgrids,
%xlabel={Number of vehicles $\N$},
xtick={3, 10, 20, 30, 40 , 50, 60, 70, 80, 90, 100, 120, 150},
ymin=0.99,
ymax=1.35,
ytick={1, 1.05, 1.10, 1.15, 1.20, 1.25, 1.30, 1.35},
ymajorgrids,
tick label style={font=\small},
ylabel={$\poa_\N$},
legend style={at={(0.98,0.87)},anchor=north east, row sep=-3pt},
%axis x line*=bottom,
%axis y line*=left
]
%\addplot [color=black,solid,line width = 1.2pt, forget plot]
%  table[row sep=crcr]{%
%3	1.11441714930115\\
%5	1.13106706428183\\
%7	1.11029920259913\\
%10	1.09618050314078\\
%15	1.07121277176338\\
%20	1.06760066462042\\
%30	1.05342326086856\\
%40	1.04433864342047\\
%50	1.02900258895037\\
%70	1.00581737032835\\
%100	1.002\\
%};
%\addplot [color=black,only marks,mark=o,mark options={solid},line width = 1.2pt,forget plot]
%  table[row sep=crcr]{%
%3	1.11441714930115\\
%5	1.13106706428183\\
%7	1.11029920259913\\
%10	1.09618050314078\\
%15	1.07121277176338\\
%20	1.06760066462042\\
%30	1.05342326086856\\
%40	1.04433864342047\\
%50	1.02900258895037\\
%70	1.00581737032835\\
%100	1.00212343213122\\
%};

\addplot [color=black,solid,mark=o,mark options={solid},line width = 0.8pt]
  table[row sep=crcr]{%
3	1.146440320202752\\
5	1.084144206845967\\
7	1.060048849309918\\
10	1.024232150863788\\
15	1.016372686491602\\
20	1.014257536279855\\
30	1.004045564995405\\
40	1.002948190905122\\
50	1.003581851865993\\
60  1.002083234902703\\
70	1.003119089620615\\
80  1.001584796583014\\
90	1.001117731557795\\
100	1.001180347871256\\
120 1.000782030475284\\
150 1.000777440384723\\ 
};
\addlegendentry{\footnotesize Case 1}

\addplot [color=red,solid,mark=triangle,mark options={solid},line width = 0.8pt]
  table[row sep=crcr]{%
3	1.083333271041991\\
5	1.148147949310946\\
7	1.187499715409593\\
10	1.223140306615917\\
15	1.255208121274737\\
20	1.272864593882444\\
30	1.291709937733426\\
40	1.301606129192305\\
50	1.307702065977234\\
60 	1.311833603676443\\
70	1.314818263630529\\
80  1.317075457595903\\
90  1.318841734023247\\
100	1.320261976515319\\
120 1.322404157939918\\
150 1.324560203528079\\ 
};
\addlegendentry{\footnotesize Case 2}

\addplot [color=blue,solid,mark=diamond,mark options={solid},line width = 0.8pt]
  table[row sep=crcr]{
3	1.051328159113605\\
5	1.059896867679024\\
7	1.064396255666115\\
10	1.068183912171345\\
15	1.071412416249527\\
20	1.073131774140623\\
30	1.074924501049531\\
40	1.075850149130869\\
50	1.076415196445974\\
60  1.076795962142782\\
70	1.077069926099951\\
80  1.077268560416244\\
90  1.077437745707750\\
100	1.077567147972555\\
120 1.077749962830918\\
150 1.077942306748157\\ 
};
\addlegendentry{\footnotesize Case 3}


\addplot [color=green,solid,mark=square,mark options={solid},line width = 0.8pt]
  table[row sep=crcr]{
3	1.116195356881952\\
5	1.176091225026618\\
7   1.207709846007565 \\
10	1.235579439042558\\
15	1.260437393215178\\
20	1.277438692108011\\
30	1.295324853591825\\
40	1.303891968957424\\
50	1.309541572633434\\
60  1.312817040389996\\
70	1.315639950431473\\
80  1.317885457093774\\
90  1.319246690488960\\
100	1.320741186315272\\
120 1.322749824875607\\
150 1.324731164796894\\
};
\addlegendentry{\footnotesize Case 4}





\end{axis}
\end{tikzpicture}%

==> Submit folder/whisker_plot.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
%\newcommand{\mybasiclinewidth}{thick}
%%source is page 126 in the manual
%\tikzset{
%every picture/.style={
%\mybasiclinewidth} %or use: "`line width=1 pt,"<-- note:if you write line width, you must use a value with unit
%}
%\pgfplotsset{
%every axis/.append style={
%thin,
%grid style={
%    thin,
%},
%tick style={
%    \mybasiclinewidth,
%},
%},
%}

\begin{tikzpicture}

\begin{axis}[%
%ylabel style={yshift=-0.017cm},
width=\figurewidth,
height=\figureheight,
at={(1.011111in,0.641667in)},
scale only axis,
xlabel={Number of vehicles $\N$},
ylabel={\small $J\SO(\sigma\NE)-J\SO(\sigma\SO)$},
xmin=0,
xmax=153,
xtick={3,10,20,30,40,50,60,70,80,90,100,120,150},
ymode=log,
ymin=0,
ymax=3.78925706869876,
tick label style={font=\small},
xmajorgrids,
ymajorgrids,
yminorgrids,
%yminorticks=true,
%ytick={1,2,3},
legend style={at={(0.98,0.95)},anchor=north east},
]
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
3	1.36455483005518\\
3	3.60913300466812\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
10	0.661267334431301\\
10	1.35553933809437\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
20	0.328574005167333\\
20	0.738532377630726\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
30	0.191085695817939\\
30	0.337240888073737\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
40	0.107120495362501\\
40	0.259150726619048\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
50	0.0804700267636278\\
50	0.168761845885427\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
60	0.0586946310393692\\
60	0.108704704080303\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
70	0.0423517383944656\\
70	0.155860370240291\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
80	0.0342026095864441\\
80	0.0742559089782659\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
90	0.0319720661540686\\
90	0.0562498390783759\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
100	0.0272606068318311\\
100	0.0550346794052956\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
120	0.0187099504006731\\
120	0.0367291686001678\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
150	0.00457224675071188\\
150	0.00669404844279597\\
};
%
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
3	0.0174042884840873\\
3	0.419050712738169\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
10	0.0884143618951185\\
10	0.315071352216037\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
20	0.0385989068193169\\
20	0.160788076930675\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
30	0.0294740455648679\\
30	0.0951942826321641\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
40	0.032208380073186\\
40	0.0606422563625166\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
50	0.0243749374216549\\
50	0.043505726175141\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
60	0.0196724536211192\\
60	0.0343265440014449\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
70	0.0106149258284347\\
70	0.023774650159055\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
80	0.0107322584015108\\
80	0.0189465062578833\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
90	0.00665172405531678\\
90	0.0178710946771581\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
100	0.00540093012132559\\
100	0.0134064602108701\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
120	0.00462583521935045\\
120	0.0113589686794029\\
};
\addplot [color=black,dashed,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
150	0.0137577346121773\\
150	0.0206127677327004\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
2.125	3.60913300466812\\
3.875	3.60913300466812\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
9.125	1.35553933809437\\
10.875	1.35553933809437\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
19.125	0.738532377630726\\
20.875	0.738532377630726\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
29.125	0.337240888073737\\
30.875	0.337240888073737\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
39.125	0.259150726619048\\
40.875	0.259150726619048\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
49.125	0.168761845885427\\
50.875	0.168761845885427\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
59.125	0.108704704080303\\
60.875	0.108704704080303\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
69.125	0.155860370240291\\
70.875	0.155860370240291\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
79.125	0.0742559089782659\\
80.875	0.0742559089782659\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
89.125	0.0562498390783759\\
90.875	0.0562498390783759\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
99.125	0.0550346794052956\\
100.875	0.0550346794052956\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
119.125	0.0367291686001678\\
120.875	0.0367291686001678\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
149.125	0.0206127677327004\\
150.875	0.0206127677327004\\
};
%
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
2.125	0.0174042884840873\\
3.875	0.0174042884840873\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
9.125	0.0884143618951185\\
10.875	0.0884143618951185\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
19.125	0.0385989068193169\\
20.875	0.0385989068193169\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
29.125	0.0294740455648679\\
30.875	0.0294740455648679\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
39.125	0.032208380073186\\
40.875	0.032208380073186\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
49.125	0.0243749374216549\\
50.875	0.0243749374216549\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
59.125	0.0196724536211192\\
60.875	0.0196724536211192\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
69.125	0.0106149258284347\\
70.875	0.0106149258284347\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
79.125	0.0107322584015108\\
80.875	0.0107322584015108\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
89.125	0.00665172405531678\\
90.875	0.00665172405531678\\
};
\addplot [color=black,solid,forget plot, line width = 0.8pt]
  table[row sep=crcr]{%
99.125	0.00540093012132559\\
100.875	0.00540093012132559\\
};
\addplot [color=black,solid,forget plot, line width = 0.8pt]
  table[row sep=crcr]{%
119.125	0.00462583521935045\\
120.875	0.00462583521935045\\
};
\addplot [color=black,solid,forget plot, line width = 0.8pt]
  table[row sep=crcr]{%
149.125	0.00457224675071188\\
150.875	0.00457224675071188\\
};
\addplot [color=black,solid,line width = 0.8pt]
  table[row sep=crcr]{%
1.25	0.419050712738169\\
1.25	1.36455483005518\\
4.75	1.36455483005518\\
4.75	0.419050712738169\\
1.25	0.419050712738169\\
};
\addlegendentry{\footnotesize Case 1}
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
8.25	0.315071352216037\\
8.25	0.661267334431301\\
11.75	0.661267334431301\\
11.75	0.315071352216037\\
8.25	0.315071352216037\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
18.25	0.160788076930675\\
18.25	0.328574005167333\\
21.75	0.328574005167333\\
21.75	0.160788076930675\\
18.25	0.160788076930675\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
28.25	0.0951942826321641\\
28.25	0.191085695817939\\
31.75	0.191085695817939\\
31.75	0.0951942826321641\\
28.25	0.0951942826321641\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
38.25	0.0606422563625166\\
38.25	0.107120495362501\\
41.75	0.107120495362501\\
41.75	0.0606422563625166\\
38.25	0.0606422563625166\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
48.25	0.043505726175141\\
48.25	0.0804700267636278\\
51.75	0.0804700267636278\\
51.75	0.043505726175141\\
48.25	0.043505726175141\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
58.25	0.0343265440014449\\
58.25	0.0586946310393692\\
61.75	0.0586946310393692\\
61.75	0.0343265440014449\\
58.25	0.0343265440014449\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
68.25	0.023774650159055\\
68.25	0.0423517383944656\\
71.75	0.0423517383944656\\
71.75	0.023774650159055\\
68.25	0.023774650159055\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
78.25	0.0189465062578833\\
78.25	0.0342026095864441\\
81.75	0.0342026095864441\\
81.75	0.0189465062578833\\
78.25	0.0189465062578833\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
88.25	0.0178710946771581\\
88.25	0.0319720661540686\\
91.75	0.0319720661540686\\
91.75	0.0178710946771581\\
88.25	0.0178710946771581\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
98.25	0.0134064602108701\\
98.25	0.0272606068318311\\
101.75	0.0272606068318311\\
101.75	0.0134064602108701\\
98.25	0.0134064602108701\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
118.25	0.0113589686794029\\
118.25	0.0187099504006731\\
121.75	0.0187099504006731\\
121.75	0.0113589686794029\\
118.25	0.0113589686794029\\
};
\addplot [color=black,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
148.25	0.00669404844279597\\
148.25	0.0137577346121773\\
151.75	0.0137577346121773\\
151.75	0.00669404844279597\\
148.25	0.00669404844279597\\
};
%
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
1.25	0.775141399049009\\
4.75	0.775141399049009\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
8.25	0.479259094489848\\
11.75	0.479259094489848\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
18.25	0.236865156871474\\
21.75	0.236865156871474\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
28.25	0.146272097264909\\
31.75	0.146272097264909\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
38.25	0.081630208456005\\
41.75	0.081630208456005\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
48.25	0.0584347641333203\\
51.75	0.0584347641333203\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
58.25	0.0460113833980742\\
61.75	0.0460113833980742\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
68.25	0.0301875261668059\\
71.75	0.0301875261668059\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
78.25	0.0254812825089523\\
81.75	0.0254812825089523\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
88.25	0.0236318299097107\\
91.75	0.0236318299097107\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
98.25	0.0202582912901157\\
101.75	0.0202582912901157\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
118.25	0.0143398639406094\\
121.75	0.0143398639406094\\
};
\addplot [color=red,solid,forget plot,line width = 0.8pt]
  table[row sep=crcr]{%
148.25	0.00987508357857081\\
151.75	0.00987508357857081\\
};
\end{axis}
\end{tikzpicture}%
